Eye Movements Biometrics: A Bibliometric Analysis from 2004 to 2019

Person identification based on eye movements is getting more and more attention, as it is anti-spoofing resistant and can be useful for continuous authentication. Therefore, it is noteworthy for researchers to know who and what is relevant in the field, including authors, journals, conferences, and institutions. This paper presents a comprehensive quantitative overview of the field of eye movement biometrics using a bibliometric approach. All data and analyses are based on documents written in English published between 2004 and 2019. Scopus was used to perform information retrieval. This research focused on temporal evolution, leading authors, most cited papers, leading journals, competitions and collaboration networks.

==> README.txt <==
International Journal of Computer Applications (IJCA)
--------------------------------------------------------

The following files are available in the LatexSubmissionGuide-IJCA.zip archive:

Submission Guide.pdf        	- This is the PDF file of Author Guide for Template
ijcaArticle.cls           	- This is the LaTeX2e class file of IJCA Article
ijcaArticle.bst           	- This is the bibliography style file of IJCA Article
Template.tex       		- LaTeX document of sample
Submission Guide.pdf  		- This is the PDF file of sample LaTeX document of Template
BibTex-Sample.bib       	- Bibliography file for sample
IJCA-Sample-image.pdf 		- Graphics file used for pdflatex sample


Happy TeXing!!!

Editor IJCA
